Mitigating Leakage in Federated Learning with Trusted Hardware

In federated learning, multiple parties collaborate in order to train a global model over their respective datasets. Even though cryptographic primitives (e.g., homomorphic encryption) can help achieve data privacy in this setting, some partial information may still be leaked across parties if this is done non-judiciously. In this work, we study the federated learning framework of SecureBoost [Cheng et al., FL@IJCAI'19] as a specific such example, demonstrate a leakage-abuse attack based on its leakage profile, and experimentally evaluate the effectiveness of our attack. We then propose two secure versions relying on trusted execution environments. We implement and benchmark our protocols to demonstrate that they are 1.2-5.4X faster in computation and need 5-49X less communication than SecureBoost.

==> figures/Attack-Age.dat <==
R	"Random Approx Dist"	"Random Min-Max"		"Our Approx Dist"	"Our Min-Max"
"Exact Age"		1	1	23	2
"Age\2611Y"		5	3	63	8
"Age\2612Y"		8	5	78	15
"Age\2615Y"		15	12	99	35

	








==> figures/Attack-Salary.dat <==
R	"Random Approx Dist"	"Random Min-Max"		"Our Approx Dist"	"Our Min-Max"
"Exact Salary"	0.004988817	3.32364E-05	0.016629389	0.000831469
"\261500\$"	0.416566197	0.033236394	27.93654225	0.017460859
"\2611000\$"	13.85893289	0.066472788	80.87537104	0.034090248
"\2612000\$"	27.30129959	0.132945575	99.39219583	0.067349026



==> figures/Communication.dat <==
Size	SecureBoost	N-TEE	1-TEE
100	0.5	0.0102	0.101695
1000	3.2	0.0966	0.30794
10000	30.9	0.9606	2.855937
100000	307.3	9.6006	33.672065


==> figures/Computation.dat <==
Size	SecureBoost	N-TEE	1-TEE
100	39	32	32
1000	59	39	38
10000	225	68	63
100000	1697	314	323


